Possible detection of singly-ionized oxygen in the Type Ia SN 2010kg

We present direct spectroscopic modeling of 11 high-S/N observed spectra of the Type Ia SN 2010kg, taken between -10 and +5 days with respect to B-maximum. The synthetic spectra, calculated with the SYN++ code, span the range between 4100 and 8500 \r{A}. Our results are in good agreement with previous findings for other Type Ia SNe. Most of the spectral features are formed at or close to the photosphere, but some ions, like Fe II and Mg II, also form features at ~2000 - 5000 km s$^{-1}$ above the photosphere. The well-known high-velocity features of the Ca II IR-triplet as well as Si II $\lambda$6355 are also detected. The single absorption feature at ~4400 \r{A}, which usually has been identified as due to Si III, is poorly fit with Si III in SN 2010kg. We find that the fit can be improved by assuming that this feature is due to either C III or O II, located in the outermost part of the ejecta, ~4000 - 5000 km s$^{-1}$ above the photosphere. Since the presence of C III is unlikely, because of the lack of the necessary excitation/ionization conditions in the outer ejecta, we identify this feature as due to O II. The simultaneous presence of O I and O II is in good agreement with the optical depth calculations and the temperature distribution in the ejecta of SN 2010kg. This could be the first identification of singly ionized oxygen in a Type Ia SN atmosphere.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
